SunPy - Python for Solar Physics

This paper presents SunPy (version 0.5), a community-developed Python package for solar physics. Python, a free, cross-platform, general-purpose, high-level programming language, has seen widespread adoption among the scientific community, resulting in the availability of a large number of software packages, from numerical computation (NumPy, SciPy) and machine learning (scikit-learn) to visualisation and plotting (matplotlib). SunPy is a data-analysis environment specialising in providing the software necessary to analyse solar and heliospheric data in Python. SunPy is open-source software (BSD licence) and has an open and transparent development workflow that anyone can contribute to. SunPy provides access to solar data through integration with the Virtual Solar Observatory (VSO), the Heliophysics Event Knowledgebase (HEK), and the HELiophysics Integrated Observatory (HELIO) webservices. It currently supports image data from major solar missions (e.g., SDO, SOHO, STEREO, and IRIS), time-series data from missions such as GOES, SDO/EVE, and PROBA2/LYRA, and radio spectra from e-Callisto and STEREO/SWAVES. We describe SunPy's functionality, provide examples of solar data analysis in SunPy, and show how Python-based solar data-analysis can leverage the many existing tools already available in Python. We discuss the future goals of the project and encourage interested users to become involved in the planning and development of SunPy.

==> pycode_database.txt <==
>>> from sunpy.net import vso
>>> from sunpy.database import Database
>>> database = Database("sqlite:///")
>>> database.download(
...     vso.attrs.Time("2012-08-05", "2012-08-05 00:00:05"),
...     vso.attrs.Instrument('AIA'))
>>> len(database)
2
>>> from sunpy.database.tables import display_entries
>>> print display_entries(
...     database,
...     ["id", "observation_time_start", "wavemin", "wavemax"])
id observation_time_start wavemin wavemax
-- ---------------------- ------- -------
1  2012-08-05 00:00:01    9.4     9.4    
2  2012-08-05 00:00:02    33.5    33.5


==> pycode_hek.txt <==
>>> from sunpy.net import hek
>>> client = hek.HEKClient()
>>> tstart, tend = "2011/08/09 00:00:00", "2011/08/10 00:00:00"
>>> result = client.query(hek.attrs.Time(tstart, tend), 
...                       hek.attrs.EventType("FL")) # FL = flare
>>> len(result)
52


==> pycode_hek2.txt <==
>>> result = client.query(hek.attrs.Time(tstart, tend), 
...                       hek.attrs.EventType("FL"),
...                       hek.attrs.FRM.Name=="SSW Latest Events")
>>> len(result)
9


==> pycode_hek3.txt <==
>>> result = client.query(hek.attrs.Time(tstart, tend), 
...                       hek.attrs.EventType("FL"),
...                       (hek.attrs.Event.Coord1>50) 
...                       or (hek.attrs.FL.PeakFlux>1000.0))


==> pycode_hek4.txt <==
>>> from sunpy.net import hek2vso
>>> h2v = hek2vso.H2VClient()
>>> vso_results = h2v.translate_and_query(result[0])
>>> h2v.vso_client.get(vso_results[0]).wait()


==> pycode_helio.txt <==
>>> from sunpy.net.helio import hec
>>> hc = hec.HECClient()
>>> tstart, tend = "2011-06-07T06:00:00", "2011-06-07T12:00:00"
>>> event_type = "cme"

# From all the catalogues which contain our event type of interest
>>> catalogues = hc.get_table_names()
>>> catalogues_event = [l[0] for l in catalogues 
...                     if event_type in l[0] and 'list' not in l[0]]

# Query all the catalogues that comes from cactus
>>> results = [hc.time_query(tstart, tend, event) 
...            for event in catalogues_event if 'cactus' in event]
>>> for cat in results:
...     print "{cat} has {nres} results".format(cat = cat.ID, \
...                                             nres = len(cat.array))
__helio_hec-cactus_stereoa_cme has 4 results
__helio_hec-cactus_stereob_cme has 3 results
__helio_hec-cactus_soho_cme has 7 results


==> pycode_helioviewer.txt <==
>>> from sunpy.net.helioviewer import HelioviewerClient
>>> hv = HelioviewerClient()
>>> hv.download_png("2099/01/01", 6,
...                 "[SDO,AIA,AIA,304,1,100],[SDO,AIA,AIA,193,1,50],"+
...                 "[SOHO,LASCO,C2,white-light,1,100]",
...                 x0=0, y0=0, width=768, height=768)


==> pycode_helioviewer2.txt <==
>>> import sunpy.map
>>> filepath = hv.download_jp2("2012/07/05 00:30:00",
...                            observatory='SDO',
...                            instrument="HMI", detector="HMI", 
...                            measurement="continuum")
>>> sunpy.map.Map(filepath).submap([200, 550], [-400, -200]).peek()


==> pycode_lightcurve.txt <==
>>> from sunpy import lightcurve
>>> from sunpy.time import TimeRange
>>> tr = TimeRange("2011-06-07 06:00", "2011-06-07 08:00")
>>> goes = lightcurve.GOESLightCurve.create(tr)
>>> goes.peek()
>>> print('The max flux is ' + str(goes.data['xrsb'].max()) + 
...     ' at ' + str(goes.data['xrsb'].idxmax()))                                   
The max flux is 2.5554e-05 at 2011-06-07 06:41:24.118999

==> pycode_map1.txt <==
>>> import sunpy.map
>>> aiamap = sunpy.map.Map(sunpy.AIA_171_IMAGE)
>>> smap = aiamap.submap([-1200, -200], [-1000, -0])
>>> smap.peek(draw_grid=True)


==> pycode_map2.txt <==
>>> import sunpy.map
>>> import matplotlib.pyplot as plt
>>> compmap = sunpy.map.Map("aia_1600_image.fits", "RHESSI_image.fits", 
...                         composite=True)
>>> compmap.set_levels(1, range(0, 50, 5), percent=True)
>>> compmap.set_colors(1, "Reds_r")
#Plot the result and crop
>>> ax = plt.subplot()
>>> compmap.plot()
>>> ax.axis([200, 600, -600, -200])
>>> plt.show()


==> pycode_map3.txt <==
>>> import sunpy.map
>>> cubemap = sunpy.map.Map("aia_lev1_171a_2014_01*fits", cube=True)
>>> cubemap.peek() 


==> pycode_spectra.txt <==
>>> from sunpy.spectra.sources.callisto import CallistoSpectrogram
>>> tstart, tend = "2011-06-07T06:00:00", "2011-06-07T07:45:00"
>>> callisto = CallistoSpectrogram.from_range("BIR", tstart, tend)
>>> callisto_nobg = callisto.subtract_bg()
>>> callisto_nobg.peek(vmin=0)


==> pycode_util1.txt <==
>>> from sunpy import wcs
>>> wcs.convert_hg_hpc(10, 53)
(100.49244115330731, 767.97438321917502)
# Convert that position back to heliographic coordinates
>>> wcs.convert_hpc_hg(100.49, 767.97)
(9.9996521808465175, 52.999563684874893)
# Try to convert a position which is not on the Sun to HG
>>> wcs.convert_hpc_hg(-1500, 0)
sunpy/wcs/wcs.py:180: RuntimeWarning: invalid value encountered in sqrt
  distance = q - np.sqrt(distance)
(nan, nan)
# Convert sky coordinate to a position in HCC
>>> wcs.convert_hpc_hcc(-300, 400, z=True)
(-216716967.63331246, 288956420.9477042, 594364636.2208252)


==> pycode_util2.txt <==
>>> from sunpy.sun import constants
>>> print(constants.mass)
  Name   = Solar mass
  Value  = 1.9891e+30
  Error  = 5e+25
  Units  = kg
  Reference = Allen's Astrophysical Quantities 4th Ed.
# Verify the average density of the Sun and convert to cgs
>>> (constants.mass/constants.volume).cgs
<Quantity 1.40851154227 g / (cm3)>
# Search for the age of the Sun
>>> constants.find("age")
['age', 'average angular size', 'average density', 'average intensity']
>>> constants.value('age'), constants.unit('age')
(4600000000.0, Unit("yr"))


==> pycode_vso1.txt <==
>>> from sunpy.net import vso
>>> client = vso.VSOClient()
>>> tstart, tend = "2011/6/7 05:30", "2011/6/7 10:30"
>>> lasco_query = client.query(vso.attrs.Time(tstart, tend),
...                            vso.attrs.Instrument('lasco'))
>>> len(lasco_query)
40
>>> lasco_query.show() 
Start time           End time             Source  Instrument  Type
----------           --------             ------  ----------  ----
2011-06-07 05:35:23  2011-06-07 05:35:48  SOHO    LASCO       CORONA
2011-06-07 05:43:09  2011-06-07 05:43:29  SOHO    LASCO       CORONA
...
>>> pathformat = "/data/{instrument}/{detector}/{file}.fits"
>>> results = client.get(lasco_query, path = pathformat)


==> pycode_vso2.txt <==
>>> condition = (vso.attrs.Detector("cor1") |
...              vso.attrs.Wave(125, 135) |
...              vso.attrs.Wave(165, 175) ) # in angstroms
>>> advanced = client.query(vso.attrs.Time(tstart, tend), condition)
>>> len(advanced)
4434
>>> advanced.show()
Start time           End time             Source    Instrument
----------           --------             ------    ----------
2011-06-07 00:00:00  2011-06-08 00:00:00  SDO       EVE       
...
2011-06-07 05:31:09  2011-06-07 05:31:19  PROBA2    SWAP      
...
2011-06-07 10:25:43  2011-06-07 10:25:45  STEREO_B  SECCHI    
2011-06-07 10:30:00  2011-06-07 10:30:01  STEREO_A  SECCHI    
...
2011-06-07 10:30:00  2011-06-07 10:30:01  SDO       AIA       


==> reply_referee.txt <==

We thank both referees for their reports on this paper. In the revised manuscript we have taken into account the suggestions of both referees and believe the paper to be improved as a result. The specific points raised by the referees are addressed below.

RESPONSE TO REFEREE 1

1) We agree that the paper should illustrate how SunPy enables science. To that end, we have added descriptions in the Introduction section of typical workflows for solar physicists and discuss how the features of SunPy are suited to enabling those workflows.

2) We have added appropriate references to the Introduction for the software packages that are mentioned in the text (e.g. Astropy, scipy, pandas) in accordance with the referee’s suggestion. 

3) The SunPy database holds data for any supported (and probably a few unsupported) instruments, performing a query without specifying an instrument will return all records in the database matching those criteria, for all data for all instruments. The example has been clarified.

4) In the example on p.11, the term ‘coronagraphs’ was included here by mistake. Instead, the query result ‘lasco_query’ should have been referred to. The listing has been corrected.

5) Different data providers such as the VSO and the HEK have different interfaces and different available search options, which made it much simpler to implement these as separate hierarchies. There has been some work done over this summer to create a unified search interface to different providers. This feature will hopefully appear in SunPy 0.6 towards the end of the year.

6) We have corrected the list of references as requested.



RESPONSE TO REFEREE 2

1) The metadata and the convenience properties are indeed dynamically linked, thus a change in aia_map.meta['instrument'] (for example) will result in an identical change in the aia_map.instrument convenience property. This is clarified in the text of Section 2.1.

2) In the example shown the sub-image selection is achieved through the use of data coordinates, a common method in solar physics as an alternative to Python indexing. We agree that this was unclear in the manuscript and clarify the Listing 1 description accordingly

3) The referee is correct - the CompositeMap and MapCube descriptions were accidentally reversed. CompositeMap should refer to spatially aligned data and MapCube to temporally aligned data. We have corrected the text of the manuscript in Section 2.1.

4) We decided to remove the term 'factory' from the description of Map, as in the end we do not discuss this any further throughout the manuscript, and may cause confusion. We instead refer more generally to the Map creation.

5) We add to our discussion of units in SunPy, as the referee suggested. The goal of SunPy in the future is for all units to be handled using the Astropy sub-package. As of 0.5 however this feature has not been implemented, except in the sunpy.sun module. This is now discussed in Section 4 of the manuscript.

6) We agree with the referee that more Python-like idioms should be used in the code listing examples. Code snippets such as lasco_query.num_records() (e.g. Listing 6) have hence been replaced with len(lasco_query.records) throughout the manuscript.

7) We have clarified the construction of the file paths in Listing 6 by adding more description to the Listing caption. We have also endeavoured to clarify the code listings throughout the manuscript, as the referee has suggested.

8) There is no real reason why show() was chosen over __str__. We have taken this suggestion on board and will be changing the functionality in SunPy in the future.

9) We agree with the referee that full descriptions of the allowed attrs should be easily available for HEK and VSO. Unfortunately this feature is not yet available within SunPy. However, we plan to address this in the near future.

10) We agree with the distinction made by the referee - we clarify the text to refer to 'database software supported by SQLAlchemy' in Section 3.5.


